Enhanced image feature coverage: Key-point selection using genetic algorithms

Coverage of image features play an important role in many vision algorithms since their distribution affect the estimated homography. This paper presents a Genetic Algorithm (GA) in order to select the optimal set of features yielding maximum coverage of the image which is measured by a robust method based on spatial statistics. It is shown with statistical tests on two datasets that the metric yields better coverage and this is also confirmed by an accuracy test on the computed homography for the original set and the newly selected set of features. Results have demonstrated that the new set has similar performance in terms of the accuracy of the computed homography with the original one with an extra benefit of using fewer number of features ultimately reducing the time required for descriptor calculation and matching.

==> images/analysis/oxford/results.txt <==
1	1
5,186733201	5,238264451
4,889956853	5,461301894
5,500582235	4,670996867
4,329540248	4,830742601
1	1
4,825159877	5,200081324
1	1
4,891180509	4,890353941
4,403618044	4,966122952
5,034447964	5,5872787
4,825159877	4,849069134
5,044951126	5,55133531
5,224802309	5,220296416
1	1
4,97638208	4,614559769
4,883332041	5,227200028
5,044951126	5,392649477
5,214311246	4,970230615
5,286887407	5,242608505
5,307722753	5,210366683
1	1
5,003141588	5,003107093
5,214311246	5,194514342
4,924113809	5,384973136
4,967763198	5,532245919
5,419919418	4,845730409
5,188650109	5,188205464
1	1
4,924113809	5,383025021
1	1
5,186733201	5,335680507
4,889956853	4,735431217
5,500582235	5,157783046
4,329540248	5,14345512
1	1
1	1
5,576314854	5,540702282
5,528856306	5,538397769
5,542137976	5,567431048
4,365506704	5,478974627
5,56538968	5,733482152
5,358336574	5,362755708
1	1
5,287539731	5,291872571
5,449644988	5,541459422
5,326980678	5,671862166
4,945626124	5,37831067
5,466645228	5,44602273
5,556109438	5,557079915
1	1
5,479988248	5,467029154
5,380833285	5,462155324
5,58689098	5,331230858
5,430447563	5,404496751
5,492103563	5,502290528
5,434560921	5,453764639
1	1
5,215915021	5,25053466
5,562949164	5,549671365
5,434715773	5,553824793
5,596004071	5,507560397
5,564389069	5,546933599
5,603614153	5,593240641
1	1
5,67322095	5,673747811
5,418022723	5,508291297
5,462362055	5,287812923
5,459305017	5,679490583
5,381326308	5,414988381
5,154259598	5,145749414
1	1
1	1
5,198734044	5,214798827
5,276167579	5,268168288
5,450618563	5,494608139
5,233620436	5,247160351
5,366008078	5,271669713
5,518663943	5,513017725
1	1
5,463718341	5,398061594
5,471595318	5,36506659
4,565139152	5,583137538
5,258948408	4,965196996
5,302389379	5,412895464
5,123747136	5,180584597
1	1
5,322273061	5,29249974
4,804868326	5,505643708
5,160867527	5,548719774
5,496141948	4,923409827
5,366088468	5,469567253
5,242722761	5,235076242
1	1
5,085622328	5,474691105
5,254627823	5,25480418
5,38728836	5,262920728
5,339371929	5,431107938
5,358115765	5,420597633
5,560919992	5,560848369
1	1
5,389070352	5,303511401
5,631655791	5,382949504
5,243410142	5,398531983
5,414620758	5,418002819
5,317762565	5,006846685
5,229912108	4,956830897
1	1
1	1
5,097552294	5,102478299
4,979716779	4,982171696
5,290130368	5,27018488
5,348402228	5,434164758
5,171714755	4,346000701
5,445194621	5,419823624
1	1
4,799168176	4,837607375
4,869484007	4,908195393
5,386293809	5,381743044
5,000507828	5,055305688
5,549271853	5,368701452
5,539206619	5,482268865
1	1
4,973520389	4,980339763
4,880012838	5,540989801
4,498351913	4,661367755
5,359901854	5,367978026
5,564424591	5,447742385
5,491347684	5,312674436
1	1
4,918544053	4,972873671
4,989236178	5,39451647
5,290364105	5,308875884
5,330811356	5,082634597
5,436243771	5,37278869
5,495977029	5,464379246
1	1
5,160957475	5,160615572
5,108064146	5,51932124
5,376985513	5,4046302
5,309657842	5,522939542
5,260064229	5,329682569
5,383075358	5,381012138
1	1
1	1
5,72669543	5,724187363
5,725370877	5,725419916
5,721814736	5,721175603
5,72278113	5,724370093
5,716069318	5,723776554
3,145196406	3,086003706
1	1
5,71793915	5,71339729
5,721835337	5,72178754
5,723301302	5,724101297
5,719995481	5,685167374
2,475671188	2,868644438
3,965060521	4,013132276
1	1
5,71212082	5,711757472
5,721955631	5,719709058
5,720635525	5,720543794
2,146128036	3,263636069
3,260071388	3,210853365
4,095936102	4,201397124
1	1
5,70133653	5,700098571
5,713639203	5,715216726
2,614897216	2,645422269
3,197556213	3,260071388
3,58871978	3,702344358
4,240174695	4,275334393
1	1
5,691119524	5,689406542
2,527629901	2,909556029
2,886490725	3,107888025
3,223236273	3,409425869
3,588607805	3,647871765
4,314014771	4,440830398
1	1
1	1
5,527559016	5,423155728
4,981587586	5,767107608
5,480560244	5,375696528
5,377155023	5,683967811
5,505993319	5,450643183
5,494126754	5,338968181
1	1
5,501699956	5,512054373
5,411708912	5,463524204
5,522528997	5,471802001
5,537734746	5,48160313
5,505601681	5,57359096
5,541692795	5,533615745
1	1
5,463697438	4,590875258
5,368575079	5,726772836
5,498882343	4,942632987
5,760082304	5,4541128
5,547341425	5,219875181
5,278929569	5,1719662
1	1
5,500986645	5,495390295
5,557214767	5,377180535
4,552643885	5,540808561
5,244680295	5,607533296
5,438714767	5,346939463
5,465161186	5,377948837
1	1
5,297410309	5,412284106
5,80995814	5,486947357
5,515853982	5,466916531
5,34130392	5,613116335
5,270678836	5,682131533
4,836861903	4,759388296
1	1
1	1
5,337858429	5,339552798
5,371745572	5,372245328
5,386149249	5,385404271
5,391550804	5,207798577
5,399723896	5,517338439
5,380486208	5,379354475
1	1
5,347989252	5,347995099
5,375992639	5,375588635
5,378949958	5,431559957
5,154591328	5,403882014
5,376804993	5,378357922
5,343788558	5,34421341
1	1
5,342807453	5,344038406
5,291464314	4,948090059
5,250629779	5,471215409
5,385042934	5,38505725
5,365197734	5,428152619
5,338307055	5,337111687
1	1
5,348912061	5,37318795
5,214345713	4,958482654
5,419010171	5,586893228
5,119793474	5,587634648
5,32294871	5,375877508
5,313234292	5,101176344
1	1
5,191749943	4,944650435
5,3656583	5,494503838
5,375583148	5,142167256
5,135126288	5,432242723
5,62926583	5,292816304
5,041586101	5,198027178
1	1
1	1
3,827821428	3,773201142
4,412107592	4,618016701
4,366273497	5,346714736
4,482358983	5,309182869
5,290435314	4,050225038
5,780522527	5,775569674
1	1
5,234221073	5,203190685
5,117460222	5,220918364
4,875055473	5,531140291
5,547230574	5,329483306
5,780615382	5,780924036
5,54385705	5,542824183
1	1
5,272103962	5,245347308
5,099152124	5,192344395
5,263373282	5,219343476
5,72374784	5,634855979
5,541155975	5,520691787
5,493558422	5,48720203
1	1
4,948432528	5,141575183
5,215132399	5,172999686
5,460330937	5,716229619
5,562303573	5,471787345
5,562214327	5,563599729
5,62759933	5,540583469
1	1
5,435178404	5,39995912
5,671907466	5,605399869
5,37904069	5,354655766
5,43514492	5,45335351
5,446961003	5,506603786
5,372488543	5,319016483
1	1


==> images/analysis/oxford/results_cov_feat.txt <==
1782; 988; 9957.682188; 3833.329003
1821; 1011; 10229.638322; 3947.844583
1768; 986; 9864.238066; 3838.604668
1798; 989; 10175.503312; 3904.538427
1818; 1004; 10311.618754; 4037.891282
1782; 988; 9957.682188; 3832.440037
1505; 820; 8534.260442; 3251.869999
1220; 646; 6170.309342; 2086.848345
1081; 564; 5005.395360; 1643.025124
890; 470; 3570.550325; 1332.403854
739; 435; 2522.324946; 1282.536885
619; 421; 1876.221182; 1310.675410
2009; 1115; 12400.168889; 5238.826259
1996; 1120; 12190.494241; 5206.880532
1793; 980; 10392.131931; 4014.748600
1520; 825; 8035.785276; 2813.487434
1378; 746; 6914.847608; 2394.314146
1396; 761; 7031.964427; 2485.747727
814; 442; 2913.991546; 1300.099613
996; 530; 4407.275335; 1511.687837
1063; 543; 4859.635581; 1555.719176
1091; 573; 5093.121772; 1651.127418
1103; 596; 5136.311163; 1734.829188
1129; 600; 5291.789311; 1771.099998
1277; 692; 6310.282044; 2173.815315
1112; 591; 5000.838504; 1675.526914
968; 506; 3974.421579; 1465.076943
822; 455; 3011.205306; 1436.471495
722; 440; 2418.567105; 1539.560445
593; 443; 1884.252137; 1582.220659
3288; 1897; 23350.417404; 11920.010884
3304; 1890; 23486.100939; 11873.391700
3167; 1833; 22362.854888; 11405.721046
3430; 1990; 24505.013755; 12664.586072
3495; 2032; 25003.905425; 12933.402454
3121; 1797; 21895.712105; 11021.970080
1887; 1059; 10979.225971; 4496.541868
1919; 1058; 11219.746020; 4477.675849
1930; 1080; 11341.571959; 4667.818482
1893; 1050; 11018.516457; 4434.771184
1690; 936; 9436.474657; 3651.153573
1346; 740; 6651.164936; 2320.780152
3228; 1863; 22872.111852; 11642.236509
2738; 1546; 18587.682934; 8823.492270
2742; 1567; 18612.356977; 8971.169983
2817; 1605; 19230.365281; 9329.979216
2787; 1596; 18989.406233; 9248.269005
2862; 1631; 19609.691612; 9546.561148


==> images/analysis/vase/results.txt <==
Original Num Features	Evolved Num Features	Original Coverage	Evolved Coverage
932	568	3002,317739	1882,64016
921	578	2950,51607	1869,11532
899	564	2867,5794	1860,784188
871	576	2674,197798	1908,347848
794	583	2322,728664	2028,288165
764	614	2259,097888	2096,061985
826	575	2448,750789	1985,723301
547	547	2644,548847	2644,548847
765	593	2314,896616	2057,577086
925	583	2972,127557	1873,274532
995	587	3404,61805	1826,57373
1031	567	3718,851856	1729,315415
1357	707	6430,994213	2067,891701
1244	669	5616,779935	1868,016274
1769	983	9609,780685	3610,966724
1699	952	8966,778613	3385,249358
1708	946	9004,41308	3311,333551
1665	895	8580,283338	2966,41195
1638	914	8359,362962	3065,108768
1611	896	8081,284264	2934,060381
1575	868	7775,74726	2765,417159
1663	916	8574,194847	3102,384193
1697	931	9056,863744	3323,821697
1281	675	5706,745328	1945,421751
1157	618	4658,472923	1793,478993
1106	598	4203,778549	1838,233926
1135	616	4400,694035	1862,396375
1128	610	4330,48238	1885,914642
348	342	3326,275083	3317,732893
374	374	3001,64585	3001,64585
369	361	3137,772153	3127,738245
357	348	3087,981516	3084,650366
316	300	3456,877603	3428,243167
259	240	3634,60945	3603,780673
244	229	3636,758033	3623,032548
347	342	3305,563939	3301,155008
290	277	3517,895489	3514,312597
871	493	3029,575791	1511,064093
612	460	1804,289166	1571,88928
539	456	1627,827976	1554,211262
1301	691	5994,559539	1989,479052
1481	807	7458,059879	2620,569027
304	304	3928,120084	3928,120084
296	290	4385,488811	4375,667479
340	340	3700,24465	3700,24465
291	272	4354,168673	4339,097451
215	138	5463,597236	5075,121439
195	131	5911,010023	5402,244508
170	104	6389,372882	5656,918686
299	293	3981,94049	3979,452654
317	317	3615,637144	3615,637144
319	319	3883,413651	3883,413651
314	314	4077,727195	4077,727195
327	327	4131,005396	4131,005396
340	340	3637,614042	3637,614042
421	421	3330,116004	3330,116004
505	505	1816,503406	1816,503406
569	506	1803,209563	1750,880862
604	501	1874,802695	1727,338809
477	477	1922,883043	1922,883043
473	473	1977,93647	1977,93647
457	457	2100,215674	2100,215674
415	415	2353,672966	2353,672966
405	405	3597,946405	3597,946405
505	505	2491,809468	2491,809468
518	518	1985,590039	1985,590039
520	498	1796,442924	1794,646453
566	493	1807,100195	1753,690385
451	451	1906,228143	1906,228143
1063	572	4037,718881	1852,49791
533	533	2135,955409	2135,955409
578	553	1946,547956	1937,284612
610	529	1953,402046	1898,158996
530	530	2134,633837	2134,633837
458	458	2613,244031	2613,244031
437	437	2931,909533	2931,909533
407	407	3458,085306	3458,085306
567	567	2035,045906	2035,045906
569	541	1885,465746	1881,571481
621	524	1886,16989	1794,389911
656	512	1894,005939	1680,554598
637	507	1922,124252	1743,372512
562	471	2091,016418	2030,948861
507	497	2602,363137	2595,353476
1647	915	8760,165755	3285,265956
1675	918	8985,046047	3302,17755
1293	695	6063,253093	2106,018683
1165	619	5084,101839	1760,870129
679	552	1993,234992	1848,537463
689	525	2217,530391	2025,012232
1152	613	5042,305713	1747,875819
1005	532	4079,740677	1596,216931
479	479	2244,151672	2244,151672
713	512	2225,34723	1812,333076
1617	891	8433,486911	3076,742953
1668	913	8840,724161	3238,130651
1081	557	4329,641971	1640,771467
1052	554	4181,085823	1645,158792
941	511	3481,915538	1620,951598
767	495	2379,410629	1584,859153
871	554	2752,053093	1780,393792
750	535	2300,760119	1795,03964
1069	583	4102,722669	1720,638199
930	559	3101,080548	1846,331096
593	582	2277,389587	2276,575203
457	457	2825,773897	2825,773897
715	586	2416,932074	2314,766455
1221	652	4840,310412	1974,308544
308	308	3921,897513	3921,897513
537	537	2012,553053	2012,553053
1517	828	7772,486282	2778,202561
352	352	4102,322411	4102,322411
523	523	2521,271947	2521,271947
547	547	2366,837118	2366,837118
470	438	1722,150366	1706,651127
536	429	1898,587341	1787,087133
536	442	1989,941024	1904,816992
570	448	2040,347219	1933,058605
631	453	2146,922266	1855,503878
667	470	2231,835996	1933,638885
658	479	2236,724013	2037,525359
470	426	1766,638342	1750,035529
414	414	2167,990138	2167,990138
527	499	1683,339361	1671,832011
612	496	1842,77545	1717,184231
614	483	1782,077312	1589,884808
693	474	2147,742549	1500,938147
738	467	2350,250937	1537,744487
623	461	2059,487361	1772,314034
520	471	1867,796993	1844,665077
500	500	2101,402339	2101,402339
540	500	2088,482598	2071,114149
593	523	2081,294862	2045,378216
635	500	2111,619869	2039,255903
656	541	2158,996472	2039,740386
1180	629	5001,038092	1765,348092
1251	664	5576,29398	1888,069694
1239	644	5460,47816	1811,461959
1314	702	6049,575995	2019,512707
1244	659	5560,665578	1877,845898
1247	654	5590,579608	1860,73399
1300	703	6079,662799	2099,721751
1195	632	5119,993635	1768,552982
1300	681	5879,335993	1890,659293
1315	694	6080,410895	1962,254702
1358	741	6387,485807	2214,509293
1163	621	4932,844941	1695,693801
1032	547	3956,805356	1568,114072
863	499	2892,226427	1500,619542
555	482	1576,034977	1523,841161
586	476	1726,627188	1610,74399
646	476	1965,07801	1622,661367
708	483	2186,607634	1575,798463
548	470	1729,037543	1678,727283
553	474	1818,026557	1737,475716
464	458	1890,913183	1888,111093
701	471	2185,309286	1571,095374
707	473	2102,609439	1515,158829
709	493	2073,141511	1604,556935
880	522	2920,086728	1602,915254
1000	544	3558,661305	1669,831287
1819	1022	9983,366588	3869,563456
1747	965	9466,179339	3550,957532
440	440	2327,353494	2327,353494
427	427	2338,439049	2338,439049
329	329	3433,261803	3433,261803
297	297	3832,205955	3832,205955
276	259	4316,860686	4272,547064
281	273	3890,622629	3885,771635
275	265	3777,628968	3761,512613
312	312	3973,453304	3973,453304
344	344	3502,443209	3502,443209
430	430	2444,370097	2444,370097
465	465	1953,140689	1953,140689
435	435	1872,132999	1872,132999
722	486	2131,731794	1496,248311
846	503	2825,044518	1518,395421
1073	584	4054,127152	1795,333531
1022	578	3754,547258	1792,317237
977	552	3445,088384	1794,055379
938	538	3194,588844	1788,486213
896	552	2882,068413	1873,512695
905	562	2913,996071	1877,891648
878	548	2832,229752	1866,840882
843	513	2753,227688	1758,622925
974	561	3405,188227	1763,754364
1118	607	4366,857028	1786,732691
1083	581	4097,20469	1736,502124
1486	817	7133,908301	2540,816059
1403	768	6542,221023	2284,279726
1361	720	6252,069118	2058,947072
1179	627	5087,800259	1698,407253
1137	597	4785,00501	1637,097017
1189	648	5180,355531	1790,996764
1218	655	5376,364918	1825,587925
1186	626	5148,492908	1730,601063
1198	641	5226,22731	1774,765904
1200	633	5251,861172	1755,07151
1047	555	3958,391455	1611,268187
1175	630	5080,461654	1723,106138
1120	606	4670,3516	1665,047535
1108	578	4648,053084	1610,20077
1100	590	4598,54458	1650,474907
990	523	3847,484063	1525,287305
961	521	3672,9405	1543,23494
1424	766	6883,362842	2381,070961
1347	729	6241,74487	2195,142856
1320	714	5988,843866	2134,311764
1340	734	6172,469458	2214,840648
1294	692	5844,345312	2040,876822
1283	695	5707,196536	2085,654829
1324	713	6100,194896	2160,051346
1334	720	6309,988261	2235,036201
1281	676	5745,541366	1975,513549
1448	776	7082,408683	2455,705158
1307	715	6109,108468	2232,737917
1074	581	4398,242099	1810,404441
613	469	1846,536974	1539,475599
562	486	1630,90795	1564,576156
1135	615	4898,079668	1739,657826
1129	596	4808,007096	1698,296558
1076	561	4377,936932	1610,126748
1045	544	4110,341317	1609,820515
1048	568	4106,236996	1602,754348
1069	570	4266,834794	1627,487278
1100	587	4441,68884	1675,554503
760	487	2633,355426	1859,309594
580	468	2250,3429	2163,482868
206	147	3904,951921	3604,416127
1105	602	4636,352592	1679,451335
1307	704	6076,169974	2051,101688
1711	947	9289,808982	3521,961861
1641	900	8728,203946	3196,294569
622	542	1853,659635	1815,823274
628	561	1841,999402	1797,632566
571	560	1913,757516	1913,488937
527	527	2147,963582	2147,963582
488	488	2234,123879	2234,123879
441	441	2467,41888	2467,41888
411	411	2438,996472	2438,996472
97	58	4811,738736	4632,69365
93	52	4911,571457	4598,336639
104	58	5168,762067	4453,440927
159	90	7095,459753	5893,642508
258	188	5798,706555	5495,093151
545	545	2178,850598	2178,850598
670	547	1912,968733	1778,172532
771	465	2585,781113	1549,306389
763	484	2471,810824	1643,748381
796	488	2624,547023	1602,340175
773	491	2479,915258	1653,820079
785	496	2533,076772	1640,693165
788	492	2561,838198	1651,384633
847	501	2940,940128	1651,547492
615	468	1866,001453	1612,444319
684	478	2106,078636	1580,976026
801	472	2709,210079	1579,926717
813	477	2844,257088	1577,74958
608	449	1851,418942	1593,054866
529	467	1645,387062	1615,059321
573	475	1804,975095	1719,695638
558	468	1682,715523	1614,242955
521	506	1667,779872	1662,809081
481	481	1830,568493	1830,568493
453	453	1986,42713	1986,42713
440	440	2014,453211	2014,453211
463	463	1815,45039	1815,45039
463	463	1863,667959	1863,667959
374	374	4311,433333	4311,433333
424	424	3158,246373	3158,246373
483	483	1976,178219	1976,178219
532	490	1724,880071	1713,21954
555	469	1781,018467	1685,552756
396	396	1970,395932	1970,395932
291	291	2979,396723	2979,396723
278	229	7292,40584	7190,770709
285	268	7144,04441	7117,494887
302	297	6741,435109	6740,783415
302	302	7106,50658	7106,50658
295	282	7245,685369	7230,417684
263	225	8059,347191	8007,939197
240	217	8478,882122	8438,96125
111	67	5173,830398	5022,545248
106	50	6183,773274	5588,515911
160	99	8905,373885	8225,937308
303	272	6824,481128	6804,211775
485	485	3988,495497	3988,495497
584	534	2141,806908	2116,291388
567	519	2054,259216	2033,506702
387	387	4451,908918	4451,908918
402	402	4022,541823	4022,541823
385	385	4298,267671	4298,267671
401	401	4107,366013	4107,366013
409	409	4383,725391	4383,725391
402	402	4437,09692	4437,09692
409	409	4410,84729	4410,84729
279	250	6259,548141	6177,983093
321	301	5394,202447	5377,196703
382	382	4260,489507	4260,489507
440	440	2665,535117	2665,535117
396	396	2581,501787	2581,501787
133	111	4081,817748	3968,228678
83	43	4746,673487	4226,741449
336	336	6599,689047	6599,689047
327	326	6904,395624	6903,24533
327	327	7056,290418	7056,290418
343	343	7046,667406	7046,667406
340	340	7025,629457	7025,629457
354	354	6934,832095	6934,832095
397	397	5877,689795	5877,689795
265	235	3994,569066	3913,192643
297	194	7308,339388	6928,815659
342	342	6340,433083	6340,433083
375	375	3815,203496	3815,203496
502	502	1742,902141	1742,902141
201	201	3395,797186	3395,797186
140	121	3988,985464	3956,630977
198	169	5547,380114	5474,817648
165	117	5971,097044	5730,184497
131	79	6373,266752	5879,964829
110	67	7044,420597	6250,129788
93	42	7545,838092	6406,490273
81	30	7859,434451	6565,125565
72	34	6201,526907	5230,636227
230	216	4693,098599	4678,30026
226	210	4458,644682	4439,644592
223	177	4927,529216	4749,326911
172	147	5346,397627	5318,166624
186	146	5627,386543	5541,862855
290	290	4166,73904	4166,73904
247	247	4337,459189	4337,459189
390	390	3447,180246	3447,180246
360	360	3585,435646	3585,435646
335	335	3573,884939	3573,884939
343	343	3763,483874	3763,483874
348	348	3551,246419	3551,246419
354	354	3620,453323	3620,453323
337	337	3856,592534	3856,592534
753	501	2283,837667	1599,676101
722	488	2134,493721	1577,737591
721	503	2106,232405	1570,400189
693	500	1978,391914	1607,206045
684	509	1934,558578	1652,753064
684	519	1941,225273	1646,506102
638	515	1811,844621	1670,325816
883	545	2786,953076	1691,309209
928	543	3117,497121	1667,088305
752	503	2259,989459	1580,75169
484	484	1645,704973	1645,704973
326	326	2606,725587	2606,725587
171	132	4521,643208	4311,667924
135	82	5029,90755	4514,024037
214	148	6716,777508	6444,786641
205	151	6747,006817	6472,147424
215	159	6374,526539	6140,437824
189	123	6809,596671	6423,770387
201	158	6607,821552	6354,532346
213	160	6300,898822	6099,217593
201	122	6766,583448	6265,536975
121	61	8981,923378	7883,381698
176	110	7481,373252	7046,484696
255	227	5312,710364	5285,141384
279	279	4294,419793	4294,419793
269	251	4147,23614	4125,381177
194	176	4240,978791	4220,366804
129	77	5190,046598	4851,364039
477	477	2680,193657	2680,193657
440	440	3321,132865	3321,132865
465	465	2946,11932	2946,11932
446	446	3331,938332	3331,938332
412	412	3948,19673	3948,19673
407	407	4042,92497	4042,92497
425	425	3547,963085	3547,963085
659	478	1934,056219	1609,762702
860	512	2873,307997	1552,172238
208	179	4456,07091	4403,498147
48	15	6925,392944	4527,709628
1084	574	4188,531287	1667,64491
1160	611	4798,41544	1713,56585
1100	590	4341,477736	1695,67293
1159	604	4885,479429	1716,411659
1049	556	4032,835586	1616,065564
998	531	3857,391679	1551,150471
824	527	2546,951679	1614,684847
897	532	2934,732428	1663,020791
266	251	4026,755426	4001,263596
278	278	4030,851731	4030,851731
504	504	1969,193554	1969,193554
469	469	2184,735437	2184,735437
417	417	3517,605157	3517,605157
618	540	2225,388035	2190,329071
319	318	4827,449971	4825,572124
396	396	3860,009437	3860,009437
850	530	2675,414622	1651,867177
690	531	1967,503255	1727,586875
128	70	5773,210115	4950,178573
146	74	6189,029743	5503,723517
413	413	3204,689815	3204,689815
394	394	2843,517537	2843,517537
467	467	2126,883301	2126,883301
458	458	2278,950179	2278,950179
449	449	1727,985854	1727,985854
568	500	1708,689194	1652,483804
211	163	5280,878937	5195,613008
203	138	5431,107196	5193,002096
232	210	5590,927436	5552,398779
1097	610	3957,799598	1978,540101
417	417	3905,755089	3905,755089
813	541	2531,336087	1708,247223
918	550	2979,816991	1778,222139
1158	607	4596,521722	1771,718555
614	472	1795,596907	1567,071317
1476	791	6931,005509	2308,640501
840	556	2585,708985	1850,030667
691	556	2004,35164	1830,675174
601	486	1757,17536	1622,214702
246	231	5866,414605	5854,682899
665	512	1986,577513	1767,416737
680	516	1916,095505	1686,815061
939	553	3180,143567	1661,354613
1025	552	3761,517262	1621,900741
689	597	2374,464364	2312,875186
1007	580	3433,576281	1826,607009
1160	612	4686,696562	1749,655671
1084	563	4479,612208	1628,564519
872	496	3121,382099	1516,952788
462	462	2133,585925	2133,585925
491	491	2195,32648	2195,32648
333	333	3059,248837	3059,248837
429	429	2971,246439	2971,246439
580	540	2003,599436	1992,903935
439	439	2660,633568	2660,633568
722	518	2121,875284	1795,317912
706	555	2156,837067	1980,796495
672	540	2096,637643	1928,905451
735	508	2228,893222	1786,842724
1238	658	5268,213394	1921,706566
594	594	2431,784424	2431,784424
1060	562	3951,752911	1794,918882
1308	689	6052,563448	2054,356809
1303	691	5654,609825	2009,516612
692	556	2062,296842	1877,092155
815	570	2457,451193	1996,664367
1111	592	4603,362183	1658,548487
421	421	3441,187008	3441,187008
390	390	3526,813226	3526,813226
1134	606	4425,424958	1787,114819
1205	645	4875,805332	1865,010252
1282	706	5665,125911	2058,948384
1270	675	5431,126493	1910,118438
990	526	3799,170949	1595,271123
506	506	2285,616906	2285,616906
636	498	1843,773193	1662,559403
873	526	3005,365996	1641,390546
1504	831	7361,217804	2597,693088
859	586	2660,233271	1942,599576
1569	863	8080,201257	2924,467899
965	594	3135,050722	1962,8511
785	517	2472,730981	1785,64827
709	516	2192,630359	1863,661562
582	582	2329,18715	2329,18715
946	516	3454,856253	1587,848415
567	515	1736,78692	1716,681773
656	490	1907,041279	1565,948516
1247	661	5456,855993	1890,252415
1197	633	5049,56121	1816,786107
1442	799	6789,101074	2396,742861
1067	569	4285,037007	1661,615325
457	457	2763,966307	2763,966307
1250	683	5472,566696	1993,476103
668	522	2074,0673	1921,068402
1165	615	4671,457412	1832,077517
354	354	4830,626059	4830,626059
956	596	3022,245506	1949,15141
1374	723	6441,238093	2156,788589
860	588	2757,940999	2122,010352
478	478	2655,383827	2655,383827
389	389	2796,039272	2796,039272
991	582	3370,210336	1858,614258
1266	684	5454,553027	1935,546175
675	508	2011,602746	1696,030767
490	490	2479,964528	2479,964528
562	562	2096,269456	2096,269456
721	511	2161,315286	1794,677943
888	557	2832,360056	1766,539524
1187	638	5113,821236	1804,913585
822	530	2600,459321	1703,365485
716	497	2163,588669	1735,509194
448	448	2386,658311	2386,658311
642	500	1927,61277	1769,984296
935	548	3209,409734	1662,331273
374	374	3711,08904	3711,08904
1018	533	3894,03789	1600,618653
1179	624	4812,618218	1796,116713
575	512	1681,024901	1635,961963
1269	669	5746,376436	1908,442508
590	590	2472,475396	2472,475396
830	500	2705,844438	1616,992089
915	544	2993,478374	1795,314737
315	315	4493,007262	4493,007262
378	378	3490,946475	3490,946475
546	546	2374,856153	2374,856153
523	523	2487,683272	2487,683272
329	329	4982,575012	4982,575012
299	299	4693,41188	4693,41188
214	173	5753,293656	5663,011704
240	240	5864,549826	5864,549826
521	521	3241,917303	3241,917303
525	525	3279,860538	3279,860538
579	579	2003,936849	2003,936849
885	518	2998,711192	1623,753702
1015	530	3831,903359	1617,070465
932	541	3114,061505	1776,946668
1079	571	4048,276424	1726,535205
650	533	1925,657878	1780,502603
582	557	2173,546229	2171,783824
419	419	3145,025776	3145,025776
115	61	7277,207399	6387,982757
626	576	2038,395514	2016,897738
639	604	2134,62052	2130,307683


==> images/coverage_features_iterations/coverage_features_iterations.txt <==
0	932	3002.317739254488
1	898	2825.8153042724502
2	864	2664.739976953537
3	831	2517.3583167381407
4	799	2388.798445416338
5	772	2288.1251757349
6	742	2189.0091546432
7	718	2120.684534667533
8	695	2060.5101402539044
9	675	2019.68386160329
10	654	1987.2874082601293
11	643	1962.7520723062476
12	629	1945.6152223850056
13	612	1928.4096049024304
14	595	1911.6839135904086
15	594	1908.961746577572
16	581	1906.3878868230186
17	577	1902.8743878032267
18	577	1902.8743878032267
19	580	1894.2499746856463
20	580	1894.2499746856463

==> images/transformations.txt <==
-------------------------------------------------------------------------------
Transformations: an introduction
-------------------------------------------------------------------------------

    In data analysis transformation is the replacement of a variable by a
    function of that variable: for example, replacing a variable x by the
    square root of x or the logarithm of x. In a stronger sense, a
    transformation is a replacement that changes the shape of a distribution
    or relationship.


    This help does not pretend to be comprehensive or even generous on
    literature citations.  Various references that I have found helpful are
    sprinkled here and there. Two that have particularly shaped my
    understanding are Emerson and Stoto (1983) and Emerson (1983). Behind
    those articles lies the persistent emphasis placed on the value of
    transformations in the work of John Wilder Tukey (1915-2000).


    This help item covers the following topics. You can read in sequence or
    skim directly to each section. Starred sections are likely to appear more
    esoteric or more difficult than the others to those new to the subject.


        Reasons for using transformations


        Review of most common transformations


        Psychological comments - for the puzzled


        How to do transformations in Stata


        * Transformations for proportions and percents


        * Transformations as a family


        * Transformations for variables that are both positive and negative


    Typographical notes:


        ^ means raise to the power of whatever follows.


        _ means that whatever follows should be considered a subscript
        (written below the line).


        The Stata notation == for "is equal to" and != for "is not equal to"
        are used for tests of various true-or-false conditions.




Reasons for using transformations


    There are many reasons for transformation. The list here is not
    comprehensive.


        1. Convenience
        2. Reducing skewness
        3. Equal spreads
        4. Linear relationships
        5. Additive relationships


    If you are looking at just one variable, 1, 2 and 3 are relevant, while
    if you are looking at two or more variables, 4 and 5 are more important.
    However, transformations that achieve 4 and 5 very often achieve 2 and 3.


    1. Convenience A transformed scale may be as natural as the original
    scale and more convenient for a specific purpose (e.g.  percentages
    rather than original data, sines rather than degrees).


    One important example is standardisation, whereby values are adjusted for
    differing level and spread. In general


                             value - level
        standardised value = -------------.
                                spread


    Standardised values have level 0 and spread 1 and have no units: hence
    standardisation is useful for comparing variables expressed in different
    units. Most commonly a standard score is calculated using the mean and
    standard deviation (sd) of a variable:


            x - mean of x
        z = -------------.
               sd of x


    Standardisation makes no difference to the shape of a distribution.


    2. Reducing skewness A transformation may be used to reduce skewness.  A
    distribution that is symmetric or nearly so is often easier to handle and
    interpret than a skewed distribution. More specifically, a normal or
    Gaussian distribution is often regarded as ideal as it is assumed by many
    statistical methods.


    To reduce right skewness, take roots or logarithms or reciprocals (roots
    are weakest). This is the commonest problem in practice.


    To reduce left skewness, take squares or cubes or higher powers.


    3. Equal spreads A transformation may be used to produce approximately
    equal spreads, despite marked variations in level, which again makes data
    easier to handle and interpret. Each data set or subset having about the
    same spread or variability is a condition called homoscedasticity: its
    opposite is called heteroscedasticity.  (The spelling -sked- rather than
    -sced- is also used.)


    4.  Linear relationships When looking at relationships between variables,
    it is often far easier to think about patterns that are approximately
    linear than about patterns that are highly curved. This is vitally
    important when using linear regression, which amounts to fitting such
    patterns to data. (In Stata, regress is the basic command for
    regression.)


    For example, a plot of logarithms of a series of values against time has
    the property that periods with constant rates of change (growth or
    decline) plot as straight lines.


    5. Additive relationships Relationships are often easier to analyse when
    additive rather than (say) multiplicative. So


        y = a + bx


    in which two terms a and bx are added is easier to deal with than


        y = ax^b


    in which two terms a and x^b are multiplied. Additivity is a vital issue
    in analysis of variance (in Stata, anova, oneway, etc.).


    In practice, a transformation often works, serendipitously, to do several
    of these at once, particularly to reduce skewness, to produce nearly
    equal spreads and to produce a nearly linear or additive relationship.
    But this is not guaranteed.




Review of most common transformations 


    The most useful transformations in introductory data analysis are the
    reciprocal, logarithm, cube root, square root, and square. In what
    follows, even when it is not emphasised, it is supposed that
    transformations are used only over ranges on which they yield (finite)
    real numbers as results.


    Reciprocal


    The reciprocal, x to 1/x, with its sibling the negative reciprocal, x to
    -1/x, is a very strong transformation with a drastic effect on
    distribution shape. It can not be applied to zero values.  Although it
    can be applied to negative values, it is not useful unless all values are
    positive. The reciprocal of a ratio may often be interpreted as easily as
    the ratio itself: e.g.


        population density (people per unit area) becomes area per person;


        persons per doctor becomes doctors per person;


        rates of erosion become time to erode a unit depth.


    (In practice, we might want to multiply or divide the results of taking
    the reciprocal by some constant, such as 1000 or 10000, to get numbers
    that are easy to manage, but that itself has no effect on skewness or
    linearity.)


    The reciprocal reverses order among values of the same sign: largest
    becomes smallest, etc. The negative reciprocal preserves order among
    values of the same sign.


    Logarithm


    The logarithm, x to log base 10 of x, or x to log base e of x (ln x), or
    x to log base 2 of x, is a strong transformation with a major effect on
    distribution shape. It is commonly used for reducing right skewness and
    is often appropriate for measured variables. It can not be applied to
    zero or negative values. One unit on a logarithmic scale means a
    multiplication by the base of logarithms being used. Exponential growth
    or decline


        y = a exp(bx)


    is made linear by


        ln y = ln a + bx


    so that the response variable y should be logged. (Here exp() means
    raising to the power e, approximately 2.71828, that is the base of
    natural logarithms.)


    An aside on this exponential growth or decline equation: put x = 0, and


        y = a exp(0) = a,


    so that a is the amount or count when x = 0. If a and b > 0, then y grows
    at a faster and faster rate (e.g. compound interest or unchecked
    population growth), whereas if a > 0 and b < 0, y declines at a slower
    and slower rate (e.g. radioactive decay).


    Power functions y = ax^b are made linear by log y = log a + b log x so
    that both variables y and x should be logged.


    An aside on such power functions: put x = 0, and for b > 0,


        y = ax^b = 0,
                 
    so the power function for positive b goes through the origin, which often
    makes physical or biological or economic sense. Think: does zero for x
    imply zero for y? This kind of power function is a shape that fits many
    data sets rather well.


    Consider ratios y = p / q where p and q are both positive in practice.
    Examples are


        males / females;
        dependants / workers;
        downstream length / downvalley length. 


    Then y is somewhere between 0 and infinity, or in the last case, between
    1 and infinity. If p = q, then y = 1. Such definitions often lead to
    skewed data, because there is a clear lower limit and no clear upper
    limit. The logarithm, however, namely


        log y = log p / q = log p - log q,


    is somewhere between -infinity and infinity and p = q means that log y =
    0. Hence the logarithm of such a ratio is likely to be more symmetrically
    distributed.


    Cube root 


    The cube root, x to x^(1/3). This is a fairly strong transformation with
    a substantial effect on distribution shape: it is weaker than the
    logarithm. It is also used for reducing right skewness, and has the
    advantage that it can be applied to zero and negative values.  Note that
    the cube root of a volume has the units of a length. It is commonly
    applied to rainfall data.


    Applicability to negative values requires a special note. Consider
    (2)(2)(2) = 8 and (-2)(-2)(-2) = -8. These examples show that the cube
    root of a negative number has negative sign and the same absolute value
    as the cube root of the equivalent positive number. A similar property is
    possessed by any other root whose power is the reciprocal of an odd
    positive integer (powers 1/3, 1/5, 1/7, etc.).


    This property is a little delicate. For example, change the power just a
    smidgen from 1/3, and we can no longer define the result as a product of
    precisely three terms. However, the property is there to be exploited if
    useful.


    Square root


    The square root, x to x^(1/2) = sqrt(x), is a transformation with a
    moderate effect on distribution shape: it is weaker than the logarithm
    and the cube root. It is also used for reducing right skewness, and also
    has the advantage that it can be applied to zero values. Note that the
    square root of an area has the units of a length. It is commonly applied
    to counted data, especially if the values are mostly rather small.


    Square 


    The square, x to x^2, has a moderate effect on distribution shape and it
    could be used to reduce left skewness. In practice, the main reason for
    using it is to fit a response by a quadratic function y = a + b x + c
    x^2. Quadratics have a turning point, either a maximum or a minimum,
    although the turning point in a function fitted to data might be far
    beyond the limits of the observations. The distance of a body from an
    origin is a quadratic if that body is moving under constant acceleration,
    which gives a very clear physical justification for using a quadratic.
    Otherwise quadratics are typically used solely because they can mimic a
    relationship within the data region. Outside that region they may behave
    very poorly, because they take on arbitrarily large values for extreme
    values of x, and unless the intercept a is constrained to be 0, they may
    behave unrealistically close to the origin.


    Squaring usually makes sense only if the variable concerned is zero or
    positive, given that (-x)^2 and x^2 are identical.


    Which transformation? 


    The main criterion in choosing a transformation is: what works with the
    data? As examples above indicate, it is important to consider as well two
    questions.


    What makes physical (biological, economic, whatever) sense, for example
    in terms of limiting behaviour as values get very small or very large?
    This question often leads to the use of logarithms.


    Can we keep dimensions and units simple and convenient? If possible, we
    prefer measurement scales that are easy to think about. The cube root of
    a volume and the square root of an area both have the dimensions of
    length, so far from complicating matters, such transformations may
    simplify them. Reciprocals usually have simple units, as mentioned
    earlier. Often, however, somewhat complicated units are a sacrifice that
    has to be made.




Psychological comments - for the puzzled


    The main motive for transformation is greater ease of description.
    Although transformed scales may seem less natural, this is largely a
    psychological objection. Greater experience with transformation tends to
    reduce this feeling, simply because transformation so often works so
    well. In fact, many familiar measured scales are really transformed
    scales: decibels, pH and the Richter scale of earthquake magnitude are
    all logarithmic.


    However, transformations cause debate even among experienced data
    analysts.  Some use them routinely, others much less. Various views,
    extreme or not so extreme, are slightly caricatured here to stimulate
    reflection or discussion. For what it is worth, I consider all these
    views defensible, or at least understandable.


    "This seems like a kind of cheating. You don't like how the data are, so
    you decide to change them."


    "I see that this is a clever trick that works nicely. But how do I know
    when this trick will work with some other data, or if another trick is
    needed, or if no transformation is needed?"


    "Transformations are needed because there is no guarantee that the world
    works on the scales it happens to be measured on."


    "Transformations are most appropriate when they match a scientific view
    of how a variable behaves."


    Often it helps to transform results back again, using the reverse or
    inverse transformation:


        reciprocal   t = 1 / x            reciprocal       x = 1 / t


        log base 10  t = log_10 x         10 to the power  x = 10^t


        log base e   t = log_e x = ln x   e to the power   x = exp(t)


        log base 2   t = log_2 x          2 to the power   x = 2^t 
       
        cube root    t = x^(1/3)          cube             x = t^3


        square root  t = x^(1/2)          square           x = t^2




How to do transformations in Stata


    Basic first steps


    1. Draw a graph of the data to see how far patterns in data match the
    simplest ideal patterns. Try dotplot or scatter as appropriate.


    2. See what range the data cover. Transformations will have little effect
    if the range is small.


    3. Think carefully about data sets including zero or negative values.
    Some transformations are not defined mathematically for some values, and
    often they make little or no scientific sense. For example, I would never
    transform temperatures in degrees Celsius or Fahrenheit for these reasons
    (unless to Kelvin).


    Standard scores (mean 0 and sd 1) in a new variable are obtained by


        . egen stdpopi = std(popi)


    whereas the basic transformations can all be put in new variables by 
    generate:


        . gen recener = 1/energy
        . gen logeener = ln(energy)
        . gen l10ener = log10(energy)
        . gen curtener = energy^(1/3)
        . gen sqrtener = sqrt(energy)
        . gen sqener = energy^2


        . gen logitp = logit(p)               if p is a proportion
        . gen logitp = logit(p / 100)         if p is a percent
        . gen frootp = sqrt(p) - sqrt(1-p)    if p is a proportion
        . gen frootp = sqrt(p) - sqrt(100-p)  if p is a percent




    Cube roots of negative numbers require special care. Stata uses a general
    routine to calculate powers and does not look for special cases of
    powers. Whenever negative values are present, a more general recipe for
    cube roots is sign(x) * (abs(x)^(1/3)). Similar comments apply to fifth,
    seventh, roots etc.


    Note any messages about missing values carefully: unless you had missing
    values in the original variable, they indicate an attempt to apply a
    transformation when it is not defined. (Do you have zero or negative
    values, for example?)


    It is not always necessary to create a transformed variable before
    working with it. In particular, many graph commands allow the options
    yscale(log) and xscale(log). This is very useful because the graph is
    labelled using the original values, but it does not leave behind a
    log-transformed variable in memory.


    Other commands


    Stata offers various other commands designed to help you choose a
    transformation. ladder, gladder and qladder try several transformations
    of a variable with the aim of showing how far they produce a more nearly
    normal (Gaussian) distribution.  In practice such commands can be
    helpful, or they can be confusing at an introductory level: for examples,
    they can suggest a transform at odds with what your scientific knowledge
    would indicate. boxcox and lnskew0 are more advanced commands that should
    be used only after studying textbook explanations of what they do. Box
    and Cox (1964) is the key original reference.


    For some statistical people any debate about transformation is largely
    side-stepped by the advent of generalised linear models. In such models,
    estimation is carried out on a transformed scale using a specified link
    function, but results are reported on the original scale of the response.
    The Stata command is glm.




Transformations for proportions and percents (more advanced)


    Data that are proportions (between 0 and 1) or percents (between 0 and
    100) often benefit from special transformations. The most common is the
    logit (or logistic) transformation, which is


        logit p = log (p / (1 - p)) for proportions


        OR logit p = log (p / (100 - p)) for percents


    where p is a proportion or percent.


    This transformation treats very small and very large values
    symmetrically, pulling out the tails and pulling in the middle around 0.5
    or 50%. The plot of p against logit p is thus a flattened S-shape.
    Strictly, logit p cannot be determined for the extreme values of 0 and 1
    (100%): if they occur in data, there needs to be some adjustment.


    One justification for this logit transformation might be sketched in
    terms of a diffusion process such as the spread of literacy. The push
    from zero to a few percent might take a fair time; once literacy starts
    spreading its increase becomes more rapid and then in turn slows; and
    finally the last few percent may be very slow in converting to literacy,
    as we are left with the isolated and the awkward, who are the slowest to
    pick up any new thing. The resulting curve is thus a flattened S-shape
    against time, which in turn is made more nearly linear by taking logits
    of literacy. More formally, the same idea might be justified by imagining
    that adoption (infection, whatever) is proportional to the number of
    contacts between those who do and those who do not, which will rise and
    then fall quadratically. More generally, there are many relationships in
    which predicted values cannot logically be less than 0 or more than 1
    (100%). Using logits is one way of ensuring this:  otherwise models may
    produce absurd predictions.


    The logit (looking only at the case of proportions)


        logit p = log (p / (1 - p))


    can be rewritten


        logit p = log p  - log (1 - p)


    and in this form it can be seen as a member of a set of folded
    transformations


        transform of p = something done to p - something done to (1 - p).


    This way of writing it brings out the symmetrical way in which very high
    and very low values are treated. (If p is small, 1 - p is large, and vice
    versa.) The logit is occasionally called the folded log. The simplest
    other such transformation is the folded root (that means square root)


        folded root of p = root of p  - root of (1 - p). 


    As with square roots and logarithms generally, the folded root has the
    advantage that it can be applied without adjustment to data values of 0
    and 1 (100%). The folded root is a weaker transformation than the logit.
    In practice it is used far less frequently.


    Two other transformations for proportions and percents met in the older
    literature (and still used occasionally) are the angular and the probit.
    The angular is


        arcsin(root of p)


    or the angle whose sine is the square root of p. In practice, it behaves
    very like


        p^0.41 - (1 - p)^0.41,


    which in turn is close to


        p^0.5 - (1 - p)^0.5,


    which is another way of writing the folded root (Tukey 1960). The probit
    is a transformation with a mathematical connection to the normal
    (Gaussian) distribution, which is not only very similar in behaviour to
    the logit, but also more awkward to work with. As a result, it is now
    less seen, except in more advanced applications, where it retains several
    advantages.




Transformations as a family (more advanced) 


    The main transformations mentioned previously, with the exception of the
    logarithm, namely the reciprocal, cube root, square root and square, are
    all powers. The powers concerned are


        reciprocal  -1
        cube root    1/3
        square root  1/2 
        square       2 


    Note that the sequence of explanation was not capricious, but in
    numerical order of power. Therefore, these transformations are all
    members of a family. In addition, contrary to what may appear at first
    sight, the logarithm really belongs in the family too. Knowing this is
    important to appreciating that the transformations used in practice are
    not just a bag of tricks, but a series of tools of different sizes or
    strengths, like a set of screwdrivers or drill bits. We could thus fill
    out this sequence, the ladder of transformations as it is sometimes
    known, with more powers, as for example in


        reciprocal square -2
        reciprocal        -1
        (yields one)       0 
        cube root          1/3
        square root        1/2 
        identity           1 
        square             2 
        cube               3 
        fourth power       4 


    Among the additions here, the identity transformation, say x^1 = x, is
    the transformation that is, in a sense, no transformation. The graph of x
    against x is naturally a straight line and so the power of 1 divides
    transformations whose graph is convex upwards (powers less than 1) from
    transformations whose graph is concave upwards (powers greater than 1).
    Powers less than 1 squeeze high values together and stretch low values
    apart, and powers more than 1 do the opposite.


    The transformation x^0, on the other hand, is degenerate, as it always
    yields 1 as a result. However, we will now see that in a strong sense log
    x (meaning, strictly, the natural logarithm or ln x) really belongs in
    the family at the position of power 0.


    If you know calculus, you will know that the sequence of powers


        ..., x^-3, x^-2, x^-1, x^0, x^1, x^2, ... 


    has as integrals, apart from additive constants,


        ..., -x^-2 / 2, -x^-1, ln x, x, x^2 / 2, x^3 / 3, ... 


    and the mapping can be reversed by differentiation. So integrating x^(p -
    1) yields x^p / p, unless p is 0, in which case it yields ln x.  Thus we
    can define a family


        t_p(x) = x^p      if p != 0, 
               = ln x     if p == 0. 


    The notion of choosing from a family when we choose a power or logarithm
    is a key idea. It follows that we can usually choose a different member
    of the family if the transformation turns out to be too weak, or too
    strong, for our purpose and our data.


    Many discussions of transformations focus on slightly different families,
    for a variety of mathematical and statistical reasons.  The canonical
    reference here is Box and Cox (1964), although note also earlier work by
    Tukey (1957). Most commonly, the definition is changed to


        t_p(x) = (x^p - 1) / p  if p != 0,
               = ln x           if p == 0. 
                
    This t(x, p) has various properties which point up family resemblances.


    1. ln x is the limit as p -> 0 of (x^p - 1) / p.


    2. At x = 1, t_p(x) = 0, for all p.


    3. The first derivative (rate of change) of t_p(x) is x^(p - 1) if p != 0
    and 1 / x if p == 0. At x = 1, this is always 1.


    4. The second derivative of t_p(x) is (p - 1) x^(p - 2) if p != 0 and -1
    / x^2 if p == 0. At x = 1, this is always (p - 1).


    Another small change of definition has some similar consequences, but
    also some other advantages. Consider


        t_p(x) = [(x + 1)^p - 1] / p     if p != 0, 
               = ln(x + 1)               if p == 0. 


    This t(x, p) has various properties which also point up family
    resemblances.


    1. If p = 1, t_p(x) = x.


    2. At x = 0, t_p(x) = 0, for all p. So all curves start at the origin.


    3. The first derivative (rate of change) of t_p(x) is (x + 1)^(p - 1) if
    p != 0 and 1 / (x + 1) if p == 0. At x = 0, this is always 1. So the
    curves have the same slope at the origin.


    4. The second derivative of t_p(x) is (p - 1) (x + 1)^(p - 2) if p != 0
    and -1 / (x + 1)^2 if p == 0. At x = 0, this is always (p - 1).


    The most useful consequence, however, is that this definition can be
    extended more easily to variables that can be both positive and negative,
    as will now be seen.




Transformations for variables that are both positive and negative (more advance
> d)


    Most of the literature on transformations focuses on one or both of two
    related situations: the variable concerned is strictly positive; or it is
    zero or positive. If the first situation does not hold, some
    transformations do not yield real number results (notably, logarithms and
    reciprocals); if the second situation does not hold, then some other
    transformations do not yield real number results or more generally do not
    appear useful (notably, square roots or squares).


    However, in some situations response variables in particular can be both
    positive and negative. This is common whenever the response is a balance,
    change, difference or derivative. Although such variables are often skew,
    the most awkward property that may invite transformation is heavy (long
    or fat) tails, high kurtosis in one terminology.  Zero usually has a
    strong substantive meaning, so that we wish to preserve the distinction
    between negative, zero and positive values. (Note that Celsius or
    Fahrenheit temperatures do not really qualify here, as their zero points
    are statistically arbitrary, for all the importance of whether water
    melts or freezes.)


    In these circumstances, experience with right-skewed and strictly
    positive variables might suggest looking for a transformation that
    behaves like ln x when x is positive and like -ln(-x) when x is negative.
    This still leaves the problem of what to do with zeros. In addition, it
    is clear from any sketch that (in Stata terms)


        cond(x <= 0, -ln(-x), ln(x))


    would be useless. One way forward is to use


        -ln(-x + 1)    if x <= 0, 
        ln(x + 1)     if x > 0.  


    This can also be written


        sign(x) ln(|x| + 1)


    where sign(x) is 1 if x > 0, 0 if x == 0 and -1 if x < 0.  This function
    passes through the origin, behaves like x for small x, positive and
    negative, and like sign(x) ln(abs(x)) for large |x|.  The gradient is
    steepest at 1 at x = 0, so the transformation pulls in extreme values
    relative to those near the origin.  It has recently been dubbed the
    neglog transformation (Whittaker et al. 2005).  An earlier reference is
    John and Draper (1980).  In Stata language, this could be


        cond(x <= 0, -ln(-x + 1), ln(x + 1))


    or


        sign(x) * ln(abs(x) + 1) 


    The inverse transformation is


        cond(t <= 0, 1 - exp(-t), exp(t) - 1)


    A suitable generalisation of powers other than 0 is


        -[(-x + 1)^p - 1] / p    if x <= 0, 
          [(x + 1)^p - 1] / p    if x > 0. 


    Transformations that affect skewness as well as heavy tails in variables
    that are both positive and negative were discussed by Yeo and Johnson
    (2000).


    Another possibility in this terrain is to apply the inverse hyperbolic
    function arsinh (also known as arg sinh, sinh^-1 and arcsinh).  This is
    the inverse of the sinh function, which in turn is defined as


        sinh(x) = (exp(x) - exp(-x)) / 2. 


    The sinh and arsinh functions can be computed in Mata as sinh(x) and
    asinh(x) and in Stata as (exp(x) - exp(-x))/2 and ln(x + sqrt(x^2 + 1)).


    The arsinh function also too passes through the origin and is steepest at
    the origin.  For large |x| it behaves like sign(x) ln(|2x|).  So in
    practice neglog(x) and arsinh(x) have loosely similar effects. See also
    Johnson (1949).




Acknowledgements 


    Austin Nichols pointed out that cube roots are well defined for negative
    values.




Author 


    Nicholas J. Cox, Durham University
    n.j.cox@durham.ac.uk


    (last major revision 29 November 2005; corrections and minor revisions 8
    November 2006, 25 July 2007)




Postscript


    I came across the following in a text on calculus.


        Transformation of a function into a form in which it can readily be
        integrated can be effected by suitable algebraical substitutions in
        which the independent variable is changed. The forms these take will
        depend on the kind of function to be integrated and, in general,
        experience and experiment must guide the student. The general aim
        will be to simplify the function so that it may become easier to
        integrate. (Abbott 1940, p.184)


    Modulo some small changes in terminology, this applies here too.  Either
    way, the advice that "experience and experiment must guide the student"
    is not much comfort to the beginner looking for guidance!




References 


    Abbott, P. 1940.  Teach Yourself Calculus.  London: English Universities
        Press.


    Box, G.E.P. and D.R. Cox. 1964.  An analysis of transformations.  Journal
        of the Royal Statistical Society B 26: 211-252.


    Emerson, J.D. 1983.  Mathematical aspects of transformation.  In Hoaglin,
        D.C., F. Mosteller and J.W. Tukey (eds) Understanding Robust and
        Exploratory Data Analysis.  New York: John Wiley, 247-282.


    Emerson, J.D. and M.A. Stoto. 1983.  Transforming data.  In Hoaglin,
        D.C., F. Mosteller and J.W. Tukey (eds) Understanding Robust and
        Exploratory Data Analysis.  New York: John Wiley, 97-128.


    John, J.A. and N.R. Draper. 1980.  An alternative family of
        transformations.  Applied Statistics 29: 190-197.


    Johnson, N.L. 1949.  Systems of frequency curves generated by methods of
        translation.  Biometrika 36: 149-176.


    Tukey, J.W. 1957.  On the comparative anatomy of transformations.  Annals
        of Mathematical Statistics 28: 602-632.


    Tukey, J. W. 1960.  The practical relationship between the common
        transformations of percentages or fractions and of amounts. Reprinted
        in Mallows, C.L. (ed.) 1990.  The Collected Works of John W. Tukey.
        Volume VI: More Mathematical.  Pacific Grove, CA: Wadsworth &
        Brooks-Cole, 211-219.


    Whittaker, J., J. Whitehead and M. Somers. 2005.  The neglog
        transformation and quantile regression for the analysis of a large
        credit scoring database.  Applied Statistics 54: 863-878.


    Yeo, I. and R.A. Johnson. 2000.  A new family of power transformations to
        improve normality or symmetry.  Biometrika 87: 954-959.


